Symbol Rate-Code Rate Trade-offs for IM/DD 200G/400G per Lane LPO Transceivers

We analyze the symbol rate-code rate trade-off in bandwidth-limited IM/DD systems targeting LPO transceivers, using PAM-4/6/8 as candidate modulation formats. We use the capacity of the binary symmetric channel as an achievable information rate under hard-decision decoding, serving as a performance metric for 200G and 400G per-lane throughput targets. Our results show that reducing the FEC code rate below the KP4 baseline allows higher-order PAM formats to operate at substantially lower symbol rates than PAM-4 while meeting the throughput requirement.

==> Figures/plots/filters/plot_linear_filter_9dB.txt <==
f H
0	0
0.048828125	-0.0087890625
0.09765625	-0.017578125
0.146484375	-0.0263671875
0.1953125	-0.03515625
0.244140625	-0.0439453125
0.29296875	-0.052734375
0.341796875	-0.0615234375
0.390625	-0.0703125
0.439453125	-0.0791015625
0.48828125	-0.087890625
0.537109375	-0.0966796875
0.5859375	-0.10546875
0.634765625	-0.1142578125
0.68359375	-0.123046875
0.732421875	-0.1318359375
0.78125	-0.140625
0.830078125	-0.1494140625
0.87890625	-0.158203125
0.927734375	-0.1669921875
0.9765625	-0.17578125
1.025390625	-0.1845703125
1.07421875	-0.193359375
1.123046875	-0.2021484375
1.171875	-0.2109375
1.220703125	-0.2197265625
1.26953125	-0.228515625
1.318359375	-0.2373046875
1.3671875	-0.24609375
1.416015625	-0.2548828125
1.46484375	-0.263671875
1.513671875	-0.2724609375
1.5625	-0.28125
1.611328125	-0.2900390625
1.66015625	-0.298828125
1.708984375	-0.3076171875
1.7578125	-0.31640625
1.806640625	-0.3251953125
1.85546875	-0.333984375
1.904296875	-0.3427734375
1.953125	-0.3515625
2.001953125	-0.3603515625
2.05078125	-0.369140625
2.099609375	-0.3779296875
2.1484375	-0.38671875
2.197265625	-0.3955078125
2.24609375	-0.404296875
2.294921875	-0.4130859375
2.34375	-0.421875
2.392578125	-0.4306640625
2.44140625	-0.439453125
2.490234375	-0.4482421875
2.5390625	-0.45703125
2.587890625	-0.4658203125
2.63671875	-0.474609375
2.685546875	-0.4833984375
2.734375	-0.4921875
2.783203125	-0.5009765625
2.83203125	-0.509765625
2.880859375	-0.5185546875
2.9296875	-0.52734375
2.978515625	-0.5361328125
3.02734375	-0.544921875
3.076171875	-0.5537109375
3.125	-0.5625
3.173828125	-0.5712890625
3.22265625	-0.580078125
3.271484375	-0.5888671875
3.3203125	-0.59765625
3.369140625	-0.6064453125
3.41796875	-0.615234375
3.466796875	-0.6240234375
3.515625	-0.6328125
3.564453125	-0.6416015625
3.61328125	-0.650390625
3.662109375	-0.6591796875
3.7109375	-0.66796875
3.759765625	-0.6767578125
3.80859375	-0.685546875
3.857421875	-0.6943359375
3.90625	-0.703125
3.955078125	-0.7119140625
4.00390625	-0.720703125
4.052734375	-0.7294921875
4.1015625	-0.73828125
4.150390625	-0.7470703125
4.19921875	-0.755859375
4.248046875	-0.7646484375
4.296875	-0.7734375
4.345703125	-0.7822265625
4.39453125	-0.791015625
4.443359375	-0.7998046875
4.4921875	-0.80859375
4.541015625	-0.8173828125
4.58984375	-0.826171875
4.638671875	-0.8349609375
4.6875	-0.84375
4.736328125	-0.8525390625
4.78515625	-0.861328125
4.833984375	-0.8701171875
4.8828125	-0.87890625
4.931640625	-0.8876953125
4.98046875	-0.896484375
5.029296875	-0.9052734375
5.078125	-0.9140625
5.126953125	-0.9228515625
5.17578125	-0.931640625
5.224609375	-0.9404296875
5.2734375	-0.94921875
5.322265625	-0.9580078125
5.37109375	-0.966796875
5.419921875	-0.9755859375
5.46875	-0.984375
5.517578125	-0.9931640625
5.56640625	-1.001953125
5.615234375	-1.0107421875
5.6640625	-1.01953125
5.712890625	-1.0283203125
5.76171875	-1.037109375
5.810546875	-1.0458984375
5.859375	-1.0546875
5.908203125	-1.0634765625
5.95703125	-1.072265625
6.005859375	-1.0810546875
6.0546875	-1.08984375
6.103515625	-1.0986328125
6.15234375	-1.107421875
6.201171875	-1.1162109375
6.25	-1.125
6.298828125	-1.1337890625
6.34765625	-1.142578125
6.396484375	-1.1513671875
6.4453125	-1.16015625
6.494140625	-1.1689453125
6.54296875	-1.177734375
6.591796875	-1.1865234375
6.640625	-1.1953125
6.689453125	-1.2041015625
6.73828125	-1.212890625
6.787109375	-1.2216796875
6.8359375	-1.23046875
6.884765625	-1.2392578125
6.93359375	-1.248046875
6.982421875	-1.2568359375
7.03125	-1.265625
7.080078125	-1.2744140625
7.12890625	-1.283203125
7.177734375	-1.2919921875
7.2265625	-1.30078125
7.275390625	-1.3095703125
7.32421875	-1.318359375
7.373046875	-1.3271484375
7.421875	-1.3359375
7.470703125	-1.3447265625
7.51953125	-1.353515625
7.568359375	-1.3623046875
7.6171875	-1.37109375
7.666015625	-1.3798828125
7.71484375	-1.388671875
7.763671875	-1.3974609375
7.8125	-1.40625
7.861328125	-1.4150390625
7.91015625	-1.423828125
7.958984375	-1.4326171875
8.0078125	-1.44140625
8.056640625	-1.4501953125
8.10546875	-1.458984375
8.154296875	-1.4677734375
8.203125	-1.4765625
8.251953125	-1.4853515625
8.30078125	-1.494140625
8.349609375	-1.5029296875
8.3984375	-1.51171875
8.447265625	-1.5205078125
8.49609375	-1.529296875
8.544921875	-1.5380859375
8.59375	-1.546875
8.642578125	-1.5556640625
8.69140625	-1.564453125
8.740234375	-1.5732421875
8.7890625	-1.58203125
8.837890625	-1.5908203125
8.88671875	-1.599609375
8.935546875	-1.6083984375
8.984375	-1.6171875
9.033203125	-1.6259765625
9.08203125	-1.634765625
9.130859375	-1.6435546875
9.1796875	-1.65234375
9.228515625	-1.6611328125
9.27734375	-1.669921875
9.326171875	-1.6787109375
9.375	-1.6875
9.423828125	-1.6962890625
9.47265625	-1.705078125
9.521484375	-1.7138671875
9.5703125	-1.72265625
9.619140625	-1.7314453125
9.66796875	-1.740234375
9.716796875	-1.7490234375
9.765625	-1.7578125
9.814453125	-1.7666015625
9.86328125	-1.775390625
9.912109375	-1.7841796875
9.9609375	-1.79296875
10.009765625	-1.8017578125
10.05859375	-1.810546875
10.107421875	-1.8193359375
10.15625	-1.828125
10.205078125	-1.8369140625
10.25390625	-1.845703125
10.302734375	-1.8544921875
10.3515625	-1.86328125
10.400390625	-1.8720703125
10.44921875	-1.880859375
10.498046875	-1.8896484375
10.546875	-1.8984375
10.595703125	-1.9072265625
10.64453125	-1.916015625
10.693359375	-1.9248046875
10.7421875	-1.93359375
10.791015625	-1.9423828125
10.83984375	-1.951171875
10.888671875	-1.9599609375
10.9375	-1.96875
10.986328125	-1.9775390625
11.03515625	-1.986328125
11.083984375	-1.9951171875
11.1328125	-2.00390625
11.181640625	-2.0126953125
11.23046875	-2.021484375
11.279296875	-2.0302734375
11.328125	-2.0390625
11.376953125	-2.0478515625
11.42578125	-2.056640625
11.474609375	-2.0654296875
11.5234375	-2.07421875
11.572265625	-2.0830078125
11.62109375	-2.091796875
11.669921875	-2.1005859375
11.71875	-2.109375
11.767578125	-2.1181640625
11.81640625	-2.126953125
11.865234375	-2.1357421875
11.9140625	-2.14453125
11.962890625	-2.1533203125
12.01171875	-2.162109375
12.060546875	-2.1708984375
12.109375	-2.1796875
12.158203125	-2.1884765625
12.20703125	-2.197265625
12.255859375	-2.2060546875
12.3046875	-2.21484375
12.353515625	-2.2236328125
12.40234375	-2.232421875
12.451171875	-2.2412109375
12.5	-2.25
12.548828125	-2.2587890625
12.59765625	-2.267578125
12.646484375	-2.2763671875
12.6953125	-2.28515625
12.744140625	-2.2939453125
12.79296875	-2.302734375
12.841796875	-2.3115234375
12.890625	-2.3203125
12.939453125	-2.3291015625
12.98828125	-2.337890625
13.037109375	-2.3466796875
13.0859375	-2.35546875
13.134765625	-2.3642578125
13.18359375	-2.373046875
13.232421875	-2.3818359375
13.28125	-2.390625
13.330078125	-2.3994140625
13.37890625	-2.408203125
13.427734375	-2.4169921875
13.4765625	-2.42578125
13.525390625	-2.4345703125
13.57421875	-2.443359375
13.623046875	-2.4521484375
13.671875	-2.4609375
13.720703125	-2.4697265625
13.76953125	-2.478515625
13.818359375	-2.4873046875
13.8671875	-2.49609375
13.916015625	-2.5048828125
13.96484375	-2.513671875
14.013671875	-2.5224609375
14.0625	-2.53125
14.111328125	-2.5400390625
14.16015625	-2.548828125
14.208984375	-2.5576171875
14.2578125	-2.56640625
14.306640625	-2.5751953125
14.35546875	-2.583984375
14.404296875	-2.5927734375
14.453125	-2.6015625
14.501953125	-2.6103515625
14.55078125	-2.619140625
14.599609375	-2.6279296875
14.6484375	-2.63671875
14.697265625	-2.6455078125
14.74609375	-2.654296875
14.794921875	-2.6630859375
14.84375	-2.671875
14.892578125	-2.6806640625
14.94140625	-2.689453125
14.990234375	-2.6982421875
15.0390625	-2.70703125
15.087890625	-2.7158203125
15.13671875	-2.724609375
15.185546875	-2.7333984375
15.234375	-2.7421875
15.283203125	-2.7509765625
15.33203125	-2.759765625
15.380859375	-2.7685546875
15.4296875	-2.77734375
15.478515625	-2.7861328125
15.52734375	-2.794921875
15.576171875	-2.8037109375
15.625	-2.8125
15.673828125	-2.8212890625
15.72265625	-2.830078125
15.771484375	-2.8388671875
15.8203125	-2.84765625
15.869140625	-2.8564453125
15.91796875	-2.865234375
15.966796875	-2.8740234375
16.015625	-2.8828125
16.064453125	-2.8916015625
16.11328125	-2.900390625
16.162109375	-2.9091796875
16.2109375	-2.91796875
16.259765625	-2.9267578125
16.30859375	-2.935546875
16.357421875	-2.9443359375
16.40625	-2.953125
16.455078125	-2.9619140625
16.50390625	-2.970703125
16.552734375	-2.9794921875
16.6015625	-2.98828125
16.650390625	-2.9970703125
16.69921875	-3.005859375
16.748046875	-3.0146484375
16.796875	-3.0234375
16.845703125	-3.0322265625
16.89453125	-3.041015625
16.943359375	-3.0498046875
16.9921875	-3.05859375
17.041015625	-3.0673828125
17.08984375	-3.076171875
17.138671875	-3.0849609375
17.1875	-3.09375
17.236328125	-3.1025390625
17.28515625	-3.111328125
17.333984375	-3.1201171875
17.3828125	-3.12890625
17.431640625	-3.1376953125
17.48046875	-3.146484375
17.529296875	-3.1552734375
17.578125	-3.1640625
17.626953125	-3.1728515625
17.67578125	-3.181640625
17.724609375	-3.1904296875
17.7734375	-3.19921875
17.822265625	-3.2080078125
17.87109375	-3.216796875
17.919921875	-3.2255859375
17.96875	-3.234375
18.017578125	-3.2431640625
18.06640625	-3.251953125
18.115234375	-3.2607421875
18.1640625	-3.26953125
18.212890625	-3.2783203125
18.26171875	-3.287109375
18.310546875	-3.2958984375
18.359375	-3.3046875
18.408203125	-3.3134765625
18.45703125	-3.322265625
18.505859375	-3.3310546875
18.5546875	-3.33984375
18.603515625	-3.3486328125
18.65234375	-3.357421875
18.701171875	-3.3662109375
18.75	-3.375
18.798828125	-3.3837890625
18.84765625	-3.392578125
18.896484375	-3.4013671875
18.9453125	-3.41015625
18.994140625	-3.4189453125
19.04296875	-3.427734375
19.091796875	-3.4365234375
19.140625	-3.4453125
19.189453125	-3.4541015625
19.23828125	-3.462890625
19.287109375	-3.4716796875
19.3359375	-3.48046875
19.384765625	-3.4892578125
19.43359375	-3.498046875
19.482421875	-3.5068359375
19.53125	-3.515625
19.580078125	-3.5244140625
19.62890625	-3.533203125
19.677734375	-3.5419921875
19.7265625	-3.55078125
19.775390625	-3.5595703125
19.82421875	-3.568359375
19.873046875	-3.5771484375
19.921875	-3.5859375
19.970703125	-3.5947265625
20.01953125	-3.603515625
20.068359375	-3.6123046875
20.1171875	-3.62109375
20.166015625	-3.6298828125
20.21484375	-3.638671875
20.263671875	-3.6474609375
20.3125	-3.65625
20.361328125	-3.6650390625
20.41015625	-3.673828125
20.458984375	-3.6826171875
20.5078125	-3.69140625
20.556640625	-3.7001953125
20.60546875	-3.708984375
20.654296875	-3.7177734375
20.703125	-3.7265625
20.751953125	-3.7353515625
20.80078125	-3.744140625
20.849609375	-3.7529296875
20.8984375	-3.76171875
20.947265625	-3.7705078125
20.99609375	-3.779296875
21.044921875	-3.7880859375
21.09375	-3.796875
21.142578125	-3.8056640625
21.19140625	-3.814453125
21.240234375	-3.8232421875
21.2890625	-3.83203125
21.337890625	-3.8408203125
21.38671875	-3.849609375
21.435546875	-3.8583984375
21.484375	-3.8671875
21.533203125	-3.8759765625
21.58203125	-3.884765625
21.630859375	-3.8935546875
21.6796875	-3.90234375
21.728515625	-3.9111328125
21.77734375	-3.919921875
21.826171875	-3.9287109375
21.875	-3.9375
21.923828125	-3.9462890625
21.97265625	-3.955078125
22.021484375	-3.9638671875
22.0703125	-3.97265625
22.119140625	-3.9814453125
22.16796875	-3.990234375
22.216796875	-3.9990234375
22.265625	-4.0078125
22.314453125	-4.0166015625
22.36328125	-4.025390625
22.412109375	-4.0341796875
22.4609375	-4.04296875
22.509765625	-4.0517578125
22.55859375	-4.060546875
22.607421875	-4.0693359375
22.65625	-4.078125
22.705078125	-4.0869140625
22.75390625	-4.095703125
22.802734375	-4.1044921875
22.8515625	-4.11328125
22.900390625	-4.1220703125
22.94921875	-4.130859375
22.998046875	-4.1396484375
23.046875	-4.1484375
23.095703125	-4.1572265625
23.14453125	-4.166015625
23.193359375	-4.1748046875
23.2421875	-4.18359375
23.291015625	-4.1923828125
23.33984375	-4.201171875
23.388671875	-4.2099609375
23.4375	-4.21875
23.486328125	-4.2275390625
23.53515625	-4.236328125
23.583984375	-4.2451171875
23.6328125	-4.25390625
23.681640625	-4.2626953125
23.73046875	-4.271484375
23.779296875	-4.2802734375
23.828125	-4.2890625
23.876953125	-4.2978515625
23.92578125	-4.306640625
23.974609375	-4.3154296875
24.0234375	-4.32421875
24.072265625	-4.3330078125
24.12109375	-4.341796875
24.169921875	-4.3505859375
24.21875	-4.359375
24.267578125	-4.3681640625
24.31640625	-4.376953125
24.365234375	-4.3857421875
24.4140625	-4.39453125
24.462890625	-4.4033203125
24.51171875	-4.412109375
24.560546875	-4.4208984375
24.609375	-4.4296875
24.658203125	-4.4384765625
24.70703125	-4.447265625
24.755859375	-4.4560546875
24.8046875	-4.46484375
24.853515625	-4.4736328125
24.90234375	-4.482421875
24.951171875	-4.4912109375
25	-4.5
25.048828125	-4.5087890625
25.09765625	-4.517578125
25.146484375	-4.5263671875
25.1953125	-4.53515625
25.244140625	-4.5439453125
25.29296875	-4.552734375
25.341796875	-4.5615234375
25.390625	-4.5703125
25.439453125	-4.5791015625
25.48828125	-4.587890625
25.537109375	-4.5966796875
25.5859375	-4.60546875
25.634765625	-4.6142578125
25.68359375	-4.623046875
25.732421875	-4.6318359375
25.78125	-4.640625
25.830078125	-4.6494140625
25.87890625	-4.658203125
25.927734375	-4.6669921875
25.9765625	-4.67578125
26.025390625	-4.6845703125
26.07421875	-4.693359375
26.123046875	-4.7021484375
26.171875	-4.7109375
26.220703125	-4.7197265625
26.26953125	-4.728515625
26.318359375	-4.7373046875
26.3671875	-4.74609375
26.416015625	-4.7548828125
26.46484375	-4.763671875
26.513671875	-4.7724609375
26.5625	-4.78125
26.611328125	-4.7900390625
26.66015625	-4.798828125
26.708984375	-4.8076171875
26.7578125	-4.81640625
26.806640625	-4.8251953125
26.85546875	-4.833984375
26.904296875	-4.8427734375
26.953125	-4.8515625
27.001953125	-4.8603515625
27.05078125	-4.869140625
27.099609375	-4.8779296875
27.1484375	-4.88671875
27.197265625	-4.8955078125
27.24609375	-4.904296875
27.294921875	-4.9130859375
27.34375	-4.921875
27.392578125	-4.9306640625
27.44140625	-4.939453125
27.490234375	-4.9482421875
27.5390625	-4.95703125
27.587890625	-4.9658203125
27.63671875	-4.974609375
27.685546875	-4.9833984375
27.734375	-4.9921875
27.783203125	-5.0009765625
27.83203125	-5.009765625
27.880859375	-5.0185546875
27.9296875	-5.02734375
27.978515625	-5.0361328125
28.02734375	-5.044921875
28.076171875	-5.0537109375
28.125	-5.0625
28.173828125	-5.0712890625
28.22265625	-5.080078125
28.271484375	-5.0888671875
28.3203125	-5.09765625
28.369140625	-5.1064453125
28.41796875	-5.115234375
28.466796875	-5.1240234375
28.515625	-5.1328125
28.564453125	-5.1416015625
28.61328125	-5.150390625
28.662109375	-5.1591796875
28.7109375	-5.16796875
28.759765625	-5.1767578125
28.80859375	-5.185546875
28.857421875	-5.1943359375
28.90625	-5.203125
28.955078125	-5.2119140625
29.00390625	-5.220703125
29.052734375	-5.2294921875
29.1015625	-5.23828125
29.150390625	-5.2470703125
29.19921875	-5.255859375
29.248046875	-5.2646484375
29.296875	-5.2734375
29.345703125	-5.2822265625
29.39453125	-5.291015625
29.443359375	-5.2998046875
29.4921875	-5.30859375
29.541015625	-5.3173828125
29.58984375	-5.326171875
29.638671875	-5.3349609375
29.6875	-5.34375
29.736328125	-5.3525390625
29.78515625	-5.361328125
29.833984375	-5.3701171875
29.8828125	-5.37890625
29.931640625	-5.3876953125
29.98046875	-5.396484375
30.029296875	-5.4052734375
30.078125	-5.4140625
30.126953125	-5.4228515625
30.17578125	-5.431640625
30.224609375	-5.4404296875
30.2734375	-5.44921875
30.322265625	-5.4580078125
30.37109375	-5.466796875
30.419921875	-5.4755859375
30.46875	-5.484375
30.517578125	-5.4931640625
30.56640625	-5.501953125
30.615234375	-5.5107421875
30.6640625	-5.51953125
30.712890625	-5.5283203125
30.76171875	-5.537109375
30.810546875	-5.5458984375
30.859375	-5.5546875
30.908203125	-5.5634765625
30.95703125	-5.572265625
31.005859375	-5.5810546875
31.0546875	-5.58984375
31.103515625	-5.5986328125
31.15234375	-5.607421875
31.201171875	-5.6162109375
31.25	-5.625
31.298828125	-5.6337890625
31.34765625	-5.642578125
31.396484375	-5.6513671875
31.4453125	-5.66015625
31.494140625	-5.6689453125
31.54296875	-5.677734375
31.591796875	-5.6865234375
31.640625	-5.6953125
31.689453125	-5.7041015625
31.73828125	-5.712890625
31.787109375	-5.7216796875
31.8359375	-5.73046875
31.884765625	-5.7392578125
31.93359375	-5.748046875
31.982421875	-5.7568359375
32.03125	-5.765625
32.080078125	-5.7744140625
32.12890625	-5.783203125
32.177734375	-5.7919921875
32.2265625	-5.80078125
32.275390625	-5.8095703125
32.32421875	-5.818359375
32.373046875	-5.8271484375
32.421875	-5.8359375
32.470703125	-5.8447265625
32.51953125	-5.853515625
32.568359375	-5.8623046875
32.6171875	-5.87109375
32.666015625	-5.8798828125
32.71484375	-5.888671875
32.763671875	-5.8974609375
32.8125	-5.90625
32.861328125	-5.9150390625
32.91015625	-5.923828125
32.958984375	-5.9326171875
33.0078125	-5.94140625
33.056640625	-5.9501953125
33.10546875	-5.958984375
33.154296875	-5.9677734375
33.203125	-5.9765625
33.251953125	-5.9853515625
33.30078125	-5.994140625
33.349609375	-6.0029296875
33.3984375	-6.01171875
33.447265625	-6.0205078125
33.49609375	-6.029296875
33.544921875	-6.0380859375
33.59375	-6.046875
33.642578125	-6.0556640625
33.69140625	-6.064453125
33.740234375	-6.0732421875
33.7890625	-6.08203125
33.837890625	-6.0908203125
33.88671875	-6.099609375
33.935546875	-6.1083984375
33.984375	-6.1171875
34.033203125	-6.1259765625
34.08203125	-6.134765625
34.130859375	-6.1435546875
34.1796875	-6.15234375
34.228515625	-6.1611328125
34.27734375	-6.169921875
34.326171875	-6.1787109375
34.375	-6.1875
34.423828125	-6.1962890625
34.47265625	-6.205078125
34.521484375	-6.2138671875
34.5703125	-6.22265625
34.619140625	-6.2314453125
34.66796875	-6.240234375
34.716796875	-6.2490234375
34.765625	-6.2578125
34.814453125	-6.2666015625
34.86328125	-6.275390625
34.912109375	-6.2841796875
34.9609375	-6.29296875
35.009765625	-6.3017578125
35.05859375	-6.310546875
35.107421875	-6.3193359375
35.15625	-6.328125
35.205078125	-6.3369140625
35.25390625	-6.345703125
35.302734375	-6.3544921875
35.3515625	-6.36328125
35.400390625	-6.3720703125
35.44921875	-6.380859375
35.498046875	-6.3896484375
35.546875	-6.3984375
35.595703125	-6.4072265625
35.64453125	-6.416015625
35.693359375	-6.4248046875
35.7421875	-6.43359375
35.791015625	-6.4423828125
35.83984375	-6.451171875
35.888671875	-6.4599609375
35.9375	-6.46875
35.986328125	-6.4775390625
36.03515625	-6.486328125
36.083984375	-6.4951171875
36.1328125	-6.50390625
36.181640625	-6.5126953125
36.23046875	-6.521484375
36.279296875	-6.5302734375
36.328125	-6.5390625
36.376953125	-6.5478515625
36.42578125	-6.556640625
36.474609375	-6.5654296875
36.5234375	-6.57421875
36.572265625	-6.5830078125
36.62109375	-6.591796875
36.669921875	-6.6005859375
36.71875	-6.609375
36.767578125	-6.6181640625
36.81640625	-6.626953125
36.865234375	-6.6357421875
36.9140625	-6.64453125
36.962890625	-6.6533203125
37.01171875	-6.662109375
37.060546875	-6.6708984375
37.109375	-6.6796875
37.158203125	-6.6884765625
37.20703125	-6.697265625
37.255859375	-6.7060546875
37.3046875	-6.71484375
37.353515625	-6.7236328125
37.40234375	-6.732421875
37.451171875	-6.7412109375
37.5	-6.75
37.548828125	-6.7587890625
37.59765625	-6.767578125
37.646484375	-6.7763671875
37.6953125	-6.78515625
37.744140625	-6.7939453125
37.79296875	-6.802734375
37.841796875	-6.8115234375
37.890625	-6.8203125
37.939453125	-6.8291015625
37.98828125	-6.837890625
38.037109375	-6.8466796875
38.0859375	-6.85546875
38.134765625	-6.8642578125
38.18359375	-6.873046875
38.232421875	-6.8818359375
38.28125	-6.890625
38.330078125	-6.8994140625
38.37890625	-6.908203125
38.427734375	-6.9169921875
38.4765625	-6.92578125
38.525390625	-6.9345703125
38.57421875	-6.943359375
38.623046875	-6.9521484375
38.671875	-6.9609375
38.720703125	-6.9697265625
38.76953125	-6.978515625
38.818359375	-6.9873046875
38.8671875	-6.99609375
38.916015625	-7.0048828125
38.96484375	-7.013671875
39.013671875	-7.0224609375
39.0625	-7.03125
39.111328125	-7.0400390625
39.16015625	-7.048828125
39.208984375	-7.0576171875
39.2578125	-7.06640625
39.306640625	-7.0751953125
39.35546875	-7.083984375
39.404296875	-7.0927734375
39.453125	-7.1015625
39.501953125	-7.1103515625
39.55078125	-7.119140625
39.599609375	-7.1279296875
39.6484375	-7.13671875
39.697265625	-7.1455078125
39.74609375	-7.154296875
39.794921875	-7.1630859375
39.84375	-7.171875
39.892578125	-7.1806640625
39.94140625	-7.189453125
39.990234375	-7.1982421875
40.0390625	-7.20703125
40.087890625	-7.2158203125
40.13671875	-7.224609375
40.185546875	-7.2333984375
40.234375	-7.2421875
40.283203125	-7.2509765625
40.33203125	-7.259765625
40.380859375	-7.2685546875
40.4296875	-7.27734375
40.478515625	-7.2861328125
40.52734375	-7.294921875
40.576171875	-7.3037109375
40.625	-7.3125
40.673828125	-7.3212890625
40.72265625	-7.330078125
40.771484375	-7.3388671875
40.8203125	-7.34765625
40.869140625	-7.3564453125
40.91796875	-7.365234375
40.966796875	-7.3740234375
41.015625	-7.3828125
41.064453125	-7.3916015625
41.11328125	-7.400390625
41.162109375	-7.4091796875
41.2109375	-7.41796875
41.259765625	-7.4267578125
41.30859375	-7.435546875
41.357421875	-7.4443359375
41.40625	-7.453125
41.455078125	-7.4619140625
41.50390625	-7.470703125
41.552734375	-7.4794921875
41.6015625	-7.48828125
41.650390625	-7.4970703125
41.69921875	-7.505859375
41.748046875	-7.5146484375
41.796875	-7.5234375
41.845703125	-7.5322265625
41.89453125	-7.541015625
41.943359375	-7.5498046875
41.9921875	-7.55859375
42.041015625	-7.5673828125
42.08984375	-7.576171875
42.138671875	-7.5849609375
42.1875	-7.59375
42.236328125	-7.6025390625
42.28515625	-7.611328125
42.333984375	-7.6201171875
42.3828125	-7.62890625
42.431640625	-7.6376953125
42.48046875	-7.646484375
42.529296875	-7.6552734375
42.578125	-7.6640625
42.626953125	-7.6728515625
42.67578125	-7.681640625
42.724609375	-7.6904296875
42.7734375	-7.69921875
42.822265625	-7.7080078125
42.87109375	-7.716796875
42.919921875	-7.7255859375
42.96875	-7.734375
43.017578125	-7.7431640625
43.06640625	-7.751953125
43.115234375	-7.7607421875
43.1640625	-7.76953125
43.212890625	-7.7783203125
43.26171875	-7.787109375
43.310546875	-7.7958984375
43.359375	-7.8046875
43.408203125	-7.8134765625
43.45703125	-7.822265625
43.505859375	-7.8310546875
43.5546875	-7.83984375
43.603515625	-7.8486328125
43.65234375	-7.857421875
43.701171875	-7.8662109375
43.75	-7.875
43.798828125	-7.8837890625
43.84765625	-7.892578125
43.896484375	-7.9013671875
43.9453125	-7.91015625
43.994140625	-7.9189453125
44.04296875	-7.927734375
44.091796875	-7.9365234375
44.140625	-7.9453125
44.189453125	-7.9541015625
44.23828125	-7.962890625
44.287109375	-7.9716796875
44.3359375	-7.98046875
44.384765625	-7.9892578125
44.43359375	-7.998046875
44.482421875	-8.0068359375
44.53125	-8.015625
44.580078125	-8.0244140625
44.62890625	-8.033203125
44.677734375	-8.0419921875
44.7265625	-8.05078125
44.775390625	-8.0595703125
44.82421875	-8.068359375
44.873046875	-8.0771484375
44.921875	-8.0859375
44.970703125	-8.0947265625
45.01953125	-8.103515625
45.068359375	-8.1123046875
45.1171875	-8.12109375
45.166015625	-8.1298828125
45.21484375	-8.138671875
45.263671875	-8.1474609375
45.3125	-8.15625
45.361328125	-8.1650390625
45.41015625	-8.173828125
45.458984375	-8.1826171875
45.5078125	-8.19140625
45.556640625	-8.2001953125
45.60546875	-8.208984375
45.654296875	-8.2177734375
45.703125	-8.2265625
45.751953125	-8.2353515625
45.80078125	-8.244140625
45.849609375	-8.2529296875
45.8984375	-8.26171875
45.947265625	-8.2705078125
45.99609375	-8.279296875
46.044921875	-8.2880859375
46.09375	-8.296875
46.142578125	-8.3056640625
46.19140625	-8.314453125
46.240234375	-8.3232421875
46.2890625	-8.33203125
46.337890625	-8.3408203125
46.38671875	-8.349609375
46.435546875	-8.3583984375
46.484375	-8.3671875
46.533203125	-8.3759765625
46.58203125	-8.384765625
46.630859375	-8.3935546875
46.6796875	-8.40234375
46.728515625	-8.4111328125
46.77734375	-8.419921875
46.826171875	-8.4287109375
46.875	-8.4375
46.923828125	-8.4462890625
46.97265625	-8.455078125
47.021484375	-8.4638671875
47.0703125	-8.47265625
47.119140625	-8.4814453125
47.16796875	-8.490234375
47.216796875	-8.4990234375
47.265625	-8.5078125
47.314453125	-8.5166015625
47.36328125	-8.525390625
47.412109375	-8.5341796875
47.4609375	-8.54296875
47.509765625	-8.5517578125
47.55859375	-8.560546875
47.607421875	-8.5693359375
47.65625	-8.578125
47.705078125	-8.5869140625
47.75390625	-8.595703125
47.802734375	-8.6044921875
47.8515625	-8.61328125
47.900390625	-8.6220703125
47.94921875	-8.630859375
47.998046875	-8.6396484375
48.046875	-8.6484375
48.095703125	-8.6572265625
48.14453125	-8.666015625
48.193359375	-8.6748046875
48.2421875	-8.68359375
48.291015625	-8.6923828125
48.33984375	-8.701171875
48.388671875	-8.7099609375
48.4375	-8.71875
48.486328125	-8.7275390625
48.53515625	-8.736328125
48.583984375	-8.7451171875
48.6328125	-8.75390625
48.681640625	-8.7626953125
48.73046875	-8.771484375
48.779296875	-8.7802734375
48.828125	-8.7890625
48.876953125	-8.7978515625
48.92578125	-8.806640625
48.974609375	-8.8154296875
49.0234375	-8.82421875
49.072265625	-8.8330078125
49.12109375	-8.841796875
49.169921875	-8.8505859375
49.21875	-8.859375
49.267578125	-8.8681640625
49.31640625	-8.876953125
49.365234375	-8.8857421875
49.4140625	-8.89453125
49.462890625	-8.9033203125
49.51171875	-8.912109375
49.560546875	-8.9208984375
49.609375	-8.9296875
49.658203125	-8.9384765625
49.70703125	-8.947265625
49.755859375	-8.9560546875
49.8046875	-8.96484375
49.853515625	-8.9736328125
49.90234375	-8.982421875
49.951171875	-8.9912109375
50	-9
50.048828125	-9.0087890625
50.09765625	-9.017578125
50.146484375	-9.0263671875
50.1953125	-9.03515625
50.244140625	-9.0439453125
50.29296875	-9.052734375
50.341796875	-9.0615234375
50.390625	-9.0703125
50.439453125	-9.0791015625
50.48828125	-9.087890625
50.537109375	-9.0966796875
50.5859375	-9.10546875
50.634765625	-9.1142578125
50.68359375	-9.123046875
50.732421875	-9.1318359375
50.78125	-9.140625
50.830078125	-9.1494140625
50.87890625	-9.158203125
50.927734375	-9.1669921875
50.9765625	-9.17578125
51.025390625	-9.1845703125
51.07421875	-9.193359375
51.123046875	-9.2021484375
51.171875	-9.2109375
51.220703125	-9.2197265625
51.26953125	-9.228515625
51.318359375	-9.2373046875
51.3671875	-9.24609375
51.416015625	-9.2548828125
51.46484375	-9.263671875
51.513671875	-9.2724609375
51.5625	-9.28125
51.611328125	-9.2900390625
51.66015625	-9.298828125
51.708984375	-9.3076171875
51.7578125	-9.31640625
51.806640625	-9.3251953125
51.85546875	-9.333984375
51.904296875	-9.3427734375
51.953125	-9.3515625
52.001953125	-9.3603515625
52.05078125	-9.369140625
52.099609375	-9.3779296875
52.1484375	-9.38671875
52.197265625	-9.3955078125
52.24609375	-9.404296875
52.294921875	-9.4130859375
52.34375	-9.421875
52.392578125	-9.4306640625
52.44140625	-9.439453125
52.490234375	-9.4482421875
52.5390625	-9.45703125
52.587890625	-9.4658203125
52.63671875	-9.474609375
52.685546875	-9.4833984375
52.734375	-9.4921875
52.783203125	-9.5009765625
52.83203125	-9.509765625
52.880859375	-9.5185546875
52.9296875	-9.52734375
52.978515625	-9.5361328125
53.02734375	-9.544921875
53.076171875	-9.5537109375
53.125	-9.5625
53.173828125	-9.5712890625
53.22265625	-9.580078125
53.271484375	-9.5888671875
53.3203125	-9.59765625
53.369140625	-9.6064453125
53.41796875	-9.615234375
53.466796875	-9.6240234375
53.515625	-9.6328125
53.564453125	-9.6416015625
53.61328125	-9.650390625
53.662109375	-9.6591796875
53.7109375	-9.66796875
53.759765625	-9.6767578125
53.80859375	-9.685546875
53.857421875	-9.6943359375
53.90625	-9.703125
53.955078125	-9.7119140625
54.00390625	-9.720703125
54.052734375	-9.7294921875
54.1015625	-9.73828125
54.150390625	-9.7470703125
54.19921875	-9.755859375
54.248046875	-9.7646484375
54.296875	-9.7734375
54.345703125	-9.7822265625
54.39453125	-9.791015625
54.443359375	-9.7998046875
54.4921875	-9.80859375
54.541015625	-9.8173828125
54.58984375	-9.826171875
54.638671875	-9.8349609375
54.6875	-9.84375
54.736328125	-9.8525390625
54.78515625	-9.861328125
54.833984375	-9.8701171875
54.8828125	-9.87890625
54.931640625	-9.8876953125
54.98046875	-9.896484375
55.029296875	-9.9052734375
55.078125	-9.9140625
55.126953125	-9.9228515625
55.17578125	-9.931640625
55.224609375	-9.9404296875
55.2734375	-9.94921875
55.322265625	-9.9580078125
55.37109375	-9.966796875
55.419921875	-9.9755859375
55.46875	-9.984375
55.517578125	-9.9931640625
55.56640625	-10.001953125
55.615234375	-10.0107421875
55.6640625	-10.01953125
55.712890625	-10.0283203125
55.76171875	-10.037109375
55.810546875	-10.0458984375
55.859375	-10.0546875
55.908203125	-10.0634765625
55.95703125	-10.072265625
56.005859375	-10.0810546875
56.0546875	-10.08984375
56.103515625	-10.0986328125
56.15234375	-10.107421875
56.201171875	-10.1162109375
56.25	-10.125
56.298828125	-10.1337890625
56.34765625	-10.142578125
56.396484375	-10.1513671875
56.4453125	-10.16015625
56.494140625	-10.1689453125
56.54296875	-10.177734375
56.591796875	-10.1865234375
56.640625	-10.1953125
56.689453125	-10.2041015625
56.73828125	-10.212890625
56.787109375	-10.2216796875
56.8359375	-10.23046875
56.884765625	-10.2392578125
56.93359375	-10.248046875
56.982421875	-10.2568359375
57.03125	-10.265625
57.080078125	-10.2744140625
57.12890625	-10.283203125
57.177734375	-10.2919921875
57.2265625	-10.30078125
57.275390625	-10.3095703125
57.32421875	-10.318359375
57.373046875	-10.3271484375
57.421875	-10.3359375
57.470703125	-10.3447265625
57.51953125	-10.353515625
57.568359375	-10.3623046875
57.6171875	-10.37109375
57.666015625	-10.3798828125
57.71484375	-10.388671875
57.763671875	-10.3974609375
57.8125	-10.40625
57.861328125	-10.4150390625
57.91015625	-10.423828125
57.958984375	-10.4326171875
58.0078125	-10.44140625
58.056640625	-10.4501953125
58.10546875	-10.458984375
58.154296875	-10.4677734375
58.203125	-10.4765625
58.251953125	-10.4853515625
58.30078125	-10.494140625
58.349609375	-10.5029296875
58.3984375	-10.51171875
58.447265625	-10.5205078125
58.49609375	-10.529296875
58.544921875	-10.5380859375
58.59375	-10.546875
58.642578125	-10.5556640625
58.69140625	-10.564453125
58.740234375	-10.5732421875
58.7890625	-10.58203125
58.837890625	-10.5908203125
58.88671875	-10.599609375
58.935546875	-10.6083984375
58.984375	-10.6171875
59.033203125	-10.6259765625
59.08203125	-10.634765625
59.130859375	-10.6435546875
59.1796875	-10.65234375
59.228515625	-10.6611328125
59.27734375	-10.669921875
59.326171875	-10.6787109375
59.375	-10.6875
59.423828125	-10.6962890625
59.47265625	-10.705078125
59.521484375	-10.7138671875
59.5703125	-10.72265625
59.619140625	-10.7314453125
59.66796875	-10.740234375
59.716796875	-10.7490234375
59.765625	-10.7578125
59.814453125	-10.7666015625
59.86328125	-10.775390625
59.912109375	-10.7841796875
59.9609375	-10.79296875
60.009765625	-10.8017578125
60.05859375	-10.810546875
60.107421875	-10.8193359375
60.15625	-10.828125
60.205078125	-10.8369140625
60.25390625	-10.845703125
60.302734375	-10.8544921875
60.3515625	-10.86328125
60.400390625	-10.8720703125
60.44921875	-10.880859375
60.498046875	-10.8896484375
60.546875	-10.8984375
60.595703125	-10.9072265625
60.64453125	-10.916015625
60.693359375	-10.9248046875
60.7421875	-10.93359375
60.791015625	-10.9423828125
60.83984375	-10.951171875
60.888671875	-10.9599609375
60.9375	-10.96875
60.986328125	-10.9775390625
61.03515625	-10.986328125
61.083984375	-10.9951171875
61.1328125	-11.00390625
61.181640625	-11.0126953125
61.23046875	-11.021484375
61.279296875	-11.0302734375
61.328125	-11.0390625
61.376953125	-11.0478515625
61.42578125	-11.056640625
61.474609375	-11.0654296875
61.5234375	-11.07421875
61.572265625	-11.0830078125
61.62109375	-11.091796875
61.669921875	-11.1005859375
61.71875	-11.109375
61.767578125	-11.1181640625
61.81640625	-11.126953125
61.865234375	-11.1357421875
61.9140625	-11.14453125
61.962890625	-11.1533203125
62.01171875	-11.162109375
62.060546875	-11.1708984375
62.109375	-11.1796875
62.158203125	-11.1884765625
62.20703125	-11.197265625
62.255859375	-11.2060546875
62.3046875	-11.21484375
62.353515625	-11.2236328125
62.40234375	-11.232421875
62.451171875	-11.2412109375
62.5	-11.25
62.548828125	-11.2587890625
62.59765625	-11.267578125
62.646484375	-11.2763671875
62.6953125	-11.28515625
62.744140625	-11.2939453125
62.79296875	-11.302734375
62.841796875	-11.3115234375
62.890625	-11.3203125
62.939453125	-11.3291015625
62.98828125	-11.337890625
63.037109375	-11.3466796875
63.0859375	-11.35546875
63.134765625	-11.3642578125
63.18359375	-11.373046875
63.232421875	-11.3818359375
63.28125	-11.390625
63.330078125	-11.3994140625
63.37890625	-11.408203125
63.427734375	-11.4169921875
63.4765625	-11.42578125
63.525390625	-11.4345703125
63.57421875	-11.443359375
63.623046875	-11.4521484375
63.671875	-11.4609375
63.720703125	-11.4697265625
63.76953125	-11.478515625
63.818359375	-11.4873046875
63.8671875	-11.49609375
63.916015625	-11.5048828125
63.96484375	-11.513671875
64.013671875	-11.5224609375
64.0625	-11.53125
64.111328125	-11.5400390625
64.16015625	-11.548828125
64.208984375	-11.5576171875
64.2578125	-11.56640625
64.306640625	-11.5751953125
64.35546875	-11.583984375
64.404296875	-11.5927734375
64.453125	-11.6015625
64.501953125	-11.6103515625
64.55078125	-11.619140625
64.599609375	-11.6279296875
64.6484375	-11.63671875
64.697265625	-11.6455078125
64.74609375	-11.654296875
64.794921875	-11.6630859375
64.84375	-11.671875
64.892578125	-11.6806640625
64.94140625	-11.689453125
64.990234375	-11.6982421875
65.0390625	-11.70703125
65.087890625	-11.7158203125
65.13671875	-11.724609375
65.185546875	-11.7333984375
65.234375	-11.7421875
65.283203125	-11.7509765625
65.33203125	-11.759765625
65.380859375	-11.7685546875
65.4296875	-11.77734375
65.478515625	-11.7861328125
65.52734375	-11.794921875
65.576171875	-11.8037109375
65.625	-11.8125
65.673828125	-11.8212890625
65.72265625	-11.830078125
65.771484375	-11.8388671875
65.8203125	-11.84765625
65.869140625	-11.8564453125
65.91796875	-11.865234375
65.966796875	-11.8740234375
66.015625	-11.8828125
66.064453125	-11.8916015625
66.11328125	-11.900390625
66.162109375	-11.9091796875
66.2109375	-11.91796875
66.259765625	-11.9267578125
66.30859375	-11.935546875
66.357421875	-11.9443359375
66.40625	-11.953125
66.455078125	-11.9619140625
66.50390625	-11.970703125
66.552734375	-11.9794921875
66.6015625	-11.98828125
66.650390625	-11.9970703125
66.69921875	-12.005859375
66.748046875	-12.0146484375
66.796875	-12.0234375
66.845703125	-12.0322265625
66.89453125	-12.041015625
66.943359375	-12.0498046875
66.9921875	-12.05859375
67.041015625	-12.0673828125
67.08984375	-12.076171875
67.138671875	-12.0849609375
67.1875	-12.09375
67.236328125	-12.1025390625
67.28515625	-12.111328125
67.333984375	-12.1201171875
67.3828125	-12.12890625
67.431640625	-12.1376953125
67.48046875	-12.146484375
67.529296875	-12.1552734375
67.578125	-12.1640625
67.626953125	-12.1728515625
67.67578125	-12.181640625
67.724609375	-12.1904296875
67.7734375	-12.19921875
67.822265625	-12.2080078125
67.87109375	-12.216796875
67.919921875	-12.2255859375
67.96875	-12.234375
68.017578125	-12.2431640625
68.06640625	-12.251953125
68.115234375	-12.2607421875
68.1640625	-12.26953125
68.212890625	-12.2783203125
68.26171875	-12.287109375
68.310546875	-12.2958984375
68.359375	-12.3046875
68.408203125	-12.3134765625
68.45703125	-12.322265625
68.505859375	-12.3310546875
68.5546875	-12.33984375
68.603515625	-12.3486328125
68.65234375	-12.357421875
68.701171875	-12.3662109375
68.75	-12.375
68.798828125	-12.3837890625
68.84765625	-12.392578125
68.896484375	-12.4013671875
68.9453125	-12.41015625
68.994140625	-12.4189453125
69.04296875	-12.427734375
69.091796875	-12.4365234375
69.140625	-12.4453125
69.189453125	-12.4541015625
69.23828125	-12.462890625
69.287109375	-12.4716796875
69.3359375	-12.48046875
69.384765625	-12.4892578125
69.43359375	-12.498046875
69.482421875	-12.5068359375
69.53125	-12.515625
69.580078125	-12.5244140625
69.62890625	-12.533203125
69.677734375	-12.5419921875
69.7265625	-12.55078125
69.775390625	-12.5595703125
69.82421875	-12.568359375
69.873046875	-12.5771484375
69.921875	-12.5859375
69.970703125	-12.5947265625
70.01953125	-12.603515625
70.068359375	-12.6123046875
70.1171875	-12.62109375
70.166015625	-12.6298828125
70.21484375	-12.638671875
70.263671875	-12.6474609375
70.3125	-12.65625
70.361328125	-12.6650390625
70.41015625	-12.673828125
70.458984375	-12.6826171875
70.5078125	-12.69140625
70.556640625	-12.7001953125
70.60546875	-12.708984375
70.654296875	-12.7177734375
70.703125	-12.7265625
70.751953125	-12.7353515625
70.80078125	-12.744140625
70.849609375	-12.7529296875
70.8984375	-12.76171875
70.947265625	-12.7705078125
70.99609375	-12.779296875
71.044921875	-12.7880859375
71.09375	-12.796875
71.142578125	-12.8056640625
71.19140625	-12.814453125
71.240234375	-12.8232421875
71.2890625	-12.83203125
71.337890625	-12.8408203125
71.38671875	-12.849609375
71.435546875	-12.8583984375
71.484375	-12.8671875
71.533203125	-12.8759765625
71.58203125	-12.884765625
71.630859375	-12.8935546875
71.6796875	-12.90234375
71.728515625	-12.9111328125
71.77734375	-12.919921875
71.826171875	-12.9287109375
71.875	-12.9375
71.923828125	-12.9462890625
71.97265625	-12.955078125
72.021484375	-12.9638671875
72.0703125	-12.97265625
72.119140625	-12.9814453125
72.16796875	-12.990234375
72.216796875	-12.9990234375
72.265625	-13.0078125
72.314453125	-13.0166015625
72.36328125	-13.025390625
72.412109375	-13.0341796875
72.4609375	-13.04296875
72.509765625	-13.0517578125
72.55859375	-13.060546875
72.607421875	-13.0693359375
72.65625	-13.078125
72.705078125	-13.0869140625
72.75390625	-13.095703125
72.802734375	-13.1044921875
72.8515625	-13.11328125
72.900390625	-13.1220703125
72.94921875	-13.130859375
72.998046875	-13.1396484375
73.046875	-13.1484375
73.095703125	-13.1572265625
73.14453125	-13.166015625
73.193359375	-13.1748046875
73.2421875	-13.18359375
73.291015625	-13.1923828125
73.33984375	-13.201171875
73.388671875	-13.2099609375
73.4375	-13.21875
73.486328125	-13.2275390625
73.53515625	-13.236328125
73.583984375	-13.2451171875
73.6328125	-13.25390625
73.681640625	-13.2626953125
73.73046875	-13.271484375
73.779296875	-13.2802734375
73.828125	-13.2890625
73.876953125	-13.2978515625
73.92578125	-13.306640625
73.974609375	-13.3154296875
74.0234375	-13.32421875
74.072265625	-13.3330078125
74.12109375	-13.341796875
74.169921875	-13.3505859375
74.21875	-13.359375
74.267578125	-13.3681640625
74.31640625	-13.376953125
74.365234375	-13.3857421875
74.4140625	-13.39453125
74.462890625	-13.4033203125
74.51171875	-13.412109375
74.560546875	-13.4208984375
74.609375	-13.4296875
74.658203125	-13.4384765625
74.70703125	-13.447265625
74.755859375	-13.4560546875
74.8046875	-13.46484375
74.853515625	-13.4736328125
74.90234375	-13.482421875
74.951171875	-13.4912109375
75	-13.5
75.048828125	-13.5087890625
75.09765625	-13.517578125
75.146484375	-13.5263671875
75.1953125	-13.53515625
75.244140625	-13.5439453125
75.29296875	-13.552734375
75.341796875	-13.5615234375
75.390625	-13.5703125
75.439453125	-13.5791015625
75.48828125	-13.587890625
75.537109375	-13.5966796875
75.5859375	-13.60546875
75.634765625	-13.6142578125
75.68359375	-13.623046875
75.732421875	-13.6318359375
75.78125	-13.640625
75.830078125	-13.6494140625
75.87890625	-13.658203125
75.927734375	-13.6669921875
75.9765625	-13.67578125
76.025390625	-13.6845703125
76.07421875	-13.693359375
76.123046875	-13.7021484375
76.171875	-13.7109375
76.220703125	-13.7197265625
76.26953125	-13.728515625
76.318359375	-13.7373046875
76.3671875	-13.74609375
76.416015625	-13.7548828125
76.46484375	-13.763671875
76.513671875	-13.7724609375
76.5625	-13.78125
76.611328125	-13.7900390625
76.66015625	-13.798828125
76.708984375	-13.8076171875
76.7578125	-13.81640625
76.806640625	-13.8251953125
76.85546875	-13.833984375
76.904296875	-13.8427734375
76.953125	-13.8515625
77.001953125	-13.8603515625
77.05078125	-13.869140625
77.099609375	-13.8779296875
77.1484375	-13.88671875
77.197265625	-13.8955078125
77.24609375	-13.904296875
77.294921875	-13.9130859375
77.34375	-13.921875
77.392578125	-13.9306640625
77.44140625	-13.939453125
77.490234375	-13.9482421875
77.5390625	-13.95703125
77.587890625	-13.9658203125
77.63671875	-13.974609375
77.685546875	-13.9833984375
77.734375	-13.9921875
77.783203125	-14.0009765625
77.83203125	-14.009765625
77.880859375	-14.0185546875
77.9296875	-14.02734375
77.978515625	-14.0361328125
78.02734375	-14.044921875
78.076171875	-14.0537109375
78.125	-14.0625
78.173828125	-14.0712890625
78.22265625	-14.080078125
78.271484375	-14.0888671875
78.3203125	-14.09765625
78.369140625	-14.1064453125
78.41796875	-14.115234375
78.466796875	-14.1240234375
78.515625	-14.1328125
78.564453125	-14.1416015625
78.61328125	-14.150390625
78.662109375	-14.1591796875
78.7109375	-14.16796875
78.759765625	-14.1767578125
78.80859375	-14.185546875
78.857421875	-14.1943359375
78.90625	-14.203125
78.955078125	-14.2119140625
79.00390625	-14.220703125
79.052734375	-14.2294921875
79.1015625	-14.23828125
79.150390625	-14.2470703125
79.19921875	-14.255859375
79.248046875	-14.2646484375
79.296875	-14.2734375
79.345703125	-14.2822265625
79.39453125	-14.291015625
79.443359375	-14.2998046875
79.4921875	-14.30859375
79.541015625	-14.3173828125
79.58984375	-14.326171875
79.638671875	-14.3349609375
79.6875	-14.34375
79.736328125	-14.3525390625
79.78515625	-14.361328125
79.833984375	-14.3701171875
79.8828125	-14.37890625
79.931640625	-14.3876953125
79.98046875	-14.396484375
80.029296875	-14.4052734375
80.078125	-14.4140625
80.126953125	-14.4228515625
80.17578125	-14.431640625
80.224609375	-14.4404296875
80.2734375	-14.44921875
80.322265625	-14.4580078125
80.37109375	-14.466796875
80.419921875	-14.4755859375
80.46875	-14.484375
80.517578125	-14.4931640625
80.56640625	-14.501953125
80.615234375	-14.5107421875
80.6640625	-14.51953125
80.712890625	-14.5283203125
80.76171875	-14.537109375
80.810546875	-14.5458984375
80.859375	-14.5546875
80.908203125	-14.5634765625
80.95703125	-14.572265625
81.005859375	-14.5810546875
81.0546875	-14.58984375
81.103515625	-14.5986328125
81.15234375	-14.607421875
81.201171875	-14.6162109375
81.25	-14.625
81.298828125	-14.6337890625
81.34765625	-14.642578125
81.396484375	-14.6513671875
81.4453125	-14.66015625
81.494140625	-14.6689453125
81.54296875	-14.677734375
81.591796875	-14.6865234375
81.640625	-14.6953125
81.689453125	-14.7041015625
81.73828125	-14.712890625
81.787109375	-14.7216796875
81.8359375	-14.73046875
81.884765625	-14.7392578125
81.93359375	-14.748046875
81.982421875	-14.7568359375
82.03125	-14.765625
82.080078125	-14.7744140625
82.12890625	-14.783203125
82.177734375	-14.7919921875
82.2265625	-14.80078125
82.275390625	-14.8095703125
82.32421875	-14.818359375
82.373046875	-14.8271484375
82.421875	-14.8359375
82.470703125	-14.8447265625
82.51953125	-14.853515625
82.568359375	-14.8623046875
82.6171875	-14.87109375
82.666015625	-14.8798828125
82.71484375	-14.888671875
82.763671875	-14.8974609375
82.8125	-14.90625
82.861328125	-14.9150390625
82.91015625	-14.923828125
82.958984375	-14.9326171875
83.0078125	-14.94140625
83.056640625	-14.9501953125
83.10546875	-14.958984375
83.154296875	-14.9677734375
83.203125	-14.9765625
83.251953125	-14.9853515625
83.30078125	-14.994140625
83.349609375	-15.0029296875
83.3984375	-15.01171875
83.447265625	-15.0205078125
83.49609375	-15.029296875
83.544921875	-15.0380859375
83.59375	-15.046875
83.642578125	-15.0556640625
83.69140625	-15.064453125
83.740234375	-15.0732421875
83.7890625	-15.08203125
83.837890625	-15.0908203125
83.88671875	-15.099609375
83.935546875	-15.1083984375
83.984375	-15.1171875
84.033203125	-15.1259765625
84.08203125	-15.134765625
84.130859375	-15.1435546875
84.1796875	-15.15234375
84.228515625	-15.1611328125
84.27734375	-15.169921875
84.326171875	-15.1787109375
84.375	-15.1875
84.423828125	-15.1962890625
84.47265625	-15.205078125
84.521484375	-15.2138671875
84.5703125	-15.22265625
84.619140625	-15.2314453125
84.66796875	-15.240234375
84.716796875	-15.2490234375
84.765625	-15.2578125
84.814453125	-15.2666015625
84.86328125	-15.275390625
84.912109375	-15.2841796875
84.9609375	-15.29296875
85.009765625	-15.3017578125
85.05859375	-15.310546875
85.107421875	-15.3193359375
85.15625	-15.328125
85.205078125	-15.3369140625
85.25390625	-15.345703125
85.302734375	-15.3544921875
85.3515625	-15.36328125
85.400390625	-15.3720703125
85.44921875	-15.380859375
85.498046875	-15.3896484375
85.546875	-15.3984375
85.595703125	-15.4072265625
85.64453125	-15.416015625
85.693359375	-15.4248046875
85.7421875	-15.43359375
85.791015625	-15.4423828125
85.83984375	-15.451171875
85.888671875	-15.4599609375
85.9375	-15.46875
85.986328125	-15.4775390625
86.03515625	-15.486328125
86.083984375	-15.4951171875
86.1328125	-15.50390625
86.181640625	-15.5126953125
86.23046875	-15.521484375
86.279296875	-15.5302734375
86.328125	-15.5390625
86.376953125	-15.5478515625
86.42578125	-15.556640625
86.474609375	-15.5654296875
86.5234375	-15.57421875
86.572265625	-15.5830078125
86.62109375	-15.591796875
86.669921875	-15.6005859375
86.71875	-15.609375
86.767578125	-15.6181640625
86.81640625	-15.626953125
86.865234375	-15.6357421875
86.9140625	-15.64453125
86.962890625	-15.6533203125
87.01171875	-15.662109375
87.060546875	-15.6708984375
87.109375	-15.6796875
87.158203125	-15.6884765625
87.20703125	-15.697265625
87.255859375	-15.7060546875
87.3046875	-15.71484375
87.353515625	-15.7236328125
87.40234375	-15.732421875
87.451171875	-15.7412109375
87.5	-15.75
87.548828125	-15.7587890625
87.59765625	-15.767578125
87.646484375	-15.7763671875
87.6953125	-15.78515625
87.744140625	-15.7939453125
87.79296875	-15.802734375
87.841796875	-15.8115234375
87.890625	-15.8203125
87.939453125	-15.8291015625
87.98828125	-15.837890625
88.037109375	-15.8466796875
88.0859375	-15.85546875
88.134765625	-15.8642578125
88.18359375	-15.873046875
88.232421875	-15.8818359375
88.28125	-15.890625
88.330078125	-15.8994140625
88.37890625	-15.908203125
88.427734375	-15.9169921875
88.4765625	-15.92578125
88.525390625	-15.9345703125
88.57421875	-15.943359375
88.623046875	-15.9521484375
88.671875	-15.9609375
88.720703125	-15.9697265625
88.76953125	-15.978515625
88.818359375	-15.9873046875
88.8671875	-15.99609375
88.916015625	-16.0048828125
88.96484375	-16.013671875
89.013671875	-16.0224609375
89.0625	-16.03125
89.111328125	-16.0400390625
89.16015625	-16.048828125
89.208984375	-16.0576171875
89.2578125	-16.06640625
89.306640625	-16.0751953125
89.35546875	-16.083984375
89.404296875	-16.0927734375
89.453125	-16.1015625
89.501953125	-16.1103515625
89.55078125	-16.119140625
89.599609375	-16.1279296875
89.6484375	-16.13671875
89.697265625	-16.1455078125
89.74609375	-16.154296875
89.794921875	-16.1630859375
89.84375	-16.171875
89.892578125	-16.1806640625
89.94140625	-16.189453125
89.990234375	-16.1982421875
90.0390625	-16.20703125
90.087890625	-16.2158203125
90.13671875	-16.224609375
90.185546875	-16.2333984375
90.234375	-16.2421875
90.283203125	-16.2509765625
90.33203125	-16.259765625
90.380859375	-16.2685546875
90.4296875	-16.27734375
90.478515625	-16.2861328125
90.52734375	-16.294921875
90.576171875	-16.3037109375
90.625	-16.3125
90.673828125	-16.3212890625
90.72265625	-16.330078125
90.771484375	-16.3388671875
90.8203125	-16.34765625
90.869140625	-16.3564453125
90.91796875	-16.365234375
90.966796875	-16.3740234375
91.015625	-16.3828125
91.064453125	-16.3916015625
91.11328125	-16.400390625
91.162109375	-16.4091796875
91.2109375	-16.41796875
91.259765625	-16.4267578125
91.30859375	-16.435546875
91.357421875	-16.4443359375
91.40625	-16.453125
91.455078125	-16.4619140625
91.50390625	-16.470703125
91.552734375	-16.4794921875
91.6015625	-16.48828125
91.650390625	-16.4970703125
91.69921875	-16.505859375
91.748046875	-16.5146484375
91.796875	-16.5234375
91.845703125	-16.5322265625
91.89453125	-16.541015625
91.943359375	-16.5498046875
91.9921875	-16.55859375
92.041015625	-16.5673828125
92.08984375	-16.576171875
92.138671875	-16.5849609375
92.1875	-16.59375
92.236328125	-16.6025390625
92.28515625	-16.611328125
92.333984375	-16.6201171875
92.3828125	-16.62890625
92.431640625	-16.6376953125
92.48046875	-16.646484375
92.529296875	-16.6552734375
92.578125	-16.6640625
92.626953125	-16.6728515625
92.67578125	-16.681640625
92.724609375	-16.6904296875
92.7734375	-16.69921875
92.822265625	-16.7080078125
92.87109375	-16.716796875
92.919921875	-16.7255859375
92.96875	-16.734375
93.017578125	-16.7431640625
93.06640625	-16.751953125
93.115234375	-16.7607421875
93.1640625	-16.76953125
93.212890625	-16.7783203125
93.26171875	-16.787109375
93.310546875	-16.7958984375
93.359375	-16.8046875
93.408203125	-16.8134765625
93.45703125	-16.822265625
93.505859375	-16.8310546875
93.5546875	-16.83984375
93.603515625	-16.8486328125
93.65234375	-16.857421875
93.701171875	-16.8662109375
93.75	-16.875
93.798828125	-16.8837890625
93.84765625	-16.892578125
93.896484375	-16.9013671875
93.9453125	-16.91015625
93.994140625	-16.9189453125
94.04296875	-16.927734375
94.091796875	-16.9365234375
94.140625	-16.9453125
94.189453125	-16.9541015625
94.23828125	-16.962890625
94.287109375	-16.9716796875
94.3359375	-16.98046875
94.384765625	-16.9892578125
94.43359375	-16.998046875
94.482421875	-17.0068359375
94.53125	-17.015625
94.580078125	-17.0244140625
94.62890625	-17.033203125
94.677734375	-17.0419921875
94.7265625	-17.05078125
94.775390625	-17.0595703125
94.82421875	-17.068359375
94.873046875	-17.0771484375
94.921875	-17.0859375
94.970703125	-17.0947265625
95.01953125	-17.103515625
95.068359375	-17.1123046875
95.1171875	-17.12109375
95.166015625	-17.1298828125
95.21484375	-17.138671875
95.263671875	-17.1474609375
95.3125	-17.15625
95.361328125	-17.1650390625
95.41015625	-17.173828125
95.458984375	-17.1826171875
95.5078125	-17.19140625
95.556640625	-17.2001953125
95.60546875	-17.208984375
95.654296875	-17.2177734375
95.703125	-17.2265625
95.751953125	-17.2353515625
95.80078125	-17.244140625
95.849609375	-17.2529296875
95.8984375	-17.26171875
95.947265625	-17.2705078125
95.99609375	-17.279296875
96.044921875	-17.2880859375
96.09375	-17.296875
96.142578125	-17.3056640625
96.19140625	-17.314453125
96.240234375	-17.3232421875
96.2890625	-17.33203125
96.337890625	-17.3408203125
96.38671875	-17.349609375
96.435546875	-17.3583984375
96.484375	-17.3671875
96.533203125	-17.3759765625
96.58203125	-17.384765625
96.630859375	-17.3935546875
96.6796875	-17.40234375
96.728515625	-17.4111328125
96.77734375	-17.419921875
96.826171875	-17.4287109375
96.875	-17.4375
96.923828125	-17.4462890625
96.97265625	-17.455078125
97.021484375	-17.4638671875
97.0703125	-17.47265625
97.119140625	-17.4814453125
97.16796875	-17.490234375
97.216796875	-17.4990234375
97.265625	-17.5078125
97.314453125	-17.5166015625
97.36328125	-17.525390625
97.412109375	-17.5341796875
97.4609375	-17.54296875
97.509765625	-17.5517578125
97.55859375	-17.560546875
97.607421875	-17.5693359375
97.65625	-17.578125
97.705078125	-17.5869140625
97.75390625	-17.595703125
97.802734375	-17.6044921875
97.8515625	-17.61328125
97.900390625	-17.6220703125
97.94921875	-17.630859375
97.998046875	-17.6396484375
98.046875	-17.6484375
98.095703125	-17.6572265625
98.14453125	-17.666015625
98.193359375	-17.6748046875
98.2421875	-17.68359375
98.291015625	-17.6923828125
98.33984375	-17.701171875
98.388671875	-17.7099609375
98.4375	-17.71875
98.486328125	-17.7275390625
98.53515625	-17.736328125
98.583984375	-17.7451171875
98.6328125	-17.75390625
98.681640625	-17.7626953125
98.73046875	-17.771484375
98.779296875	-17.7802734375
98.828125	-17.7890625
98.876953125	-17.7978515625
98.92578125	-17.806640625
98.974609375	-17.8154296875
99.0234375	-17.82421875
99.072265625	-17.8330078125
99.12109375	-17.841796875
99.169921875	-17.8505859375
99.21875	-17.859375
99.267578125	-17.8681640625
99.31640625	-17.876953125
99.365234375	-17.8857421875
99.4140625	-17.89453125
99.462890625	-17.9033203125
99.51171875	-17.912109375
99.560546875	-17.9208984375
99.609375	-17.9296875
99.658203125	-17.9384765625
99.70703125	-17.947265625
99.755859375	-17.9560546875
99.8046875	-17.96484375
99.853515625	-17.9736328125
99.90234375	-17.982421875
99.951171875	-17.9912109375
100	-18

